Learning Infinitesimal Generators of Continuous Symmetries from Data

Exploiting symmetry inherent in data can significantly improve the sample efficiency of a learning procedure and the generalization of learned models. When data clearly reveals underlying symmetry, leveraging this symmetry can naturally inform the design of model architectures or learning strategies. Yet, in numerous real-world scenarios, identifying the specific symmetry within a given data distribution often proves ambiguous. To tackle this, some existing works learn symmetry in a data-driven manner, parameterizing and learning expected symmetry through data. However, these methods often rely on explicit knowledge, such as pre-defined Lie groups, which are typically restricted to linear or affine transformations. In this paper, we propose a novel symmetry learning algorithm based on transformations defined with one-parameter groups, continuously parameterized transformations flowing along the directions of vector fields called infinitesimal generators. Our method is built upon minimal inductive biases, encompassing not only commonly utilized symmetries rooted in Lie groups but also extending to symmetries derived from nonlinear generators. To learn these symmetries, we introduce a notion of a validity score that examine whether the transformed data is still valid for the given task. The validity score is designed to be fully differentiable and easily computable, enabling effective searches for transformations that achieve symmetries innate to the data. We apply our method mainly in two domains: image data and partial differential equations, and demonstrate its advantages. Our codes are available at \url{https://github.com/kogyeonghoon/learning-symmetry-from-scratch.git}.

==> main/variable_names.txt <==
- scalar: no bold (x)
- vector: bold (\bsx)
- matrix: bold (\bsA)

- data: f, not x!!
    - if pde: use u
- x: vector in input domain

- n: dim of input domain
- N_data: number of data
- N_sym: number of symmetry
- K_hidden: dim of resnet hidden feature
- index: 
    - i,j for data / gridpoint (is it ok??)
    - a,b for symmetries

- input domain \calX
- output domain \calY 
    - or \calU for pde (conventional)
- space of functions (from \calX to \calY) \calA
- unknown domain \calZ

- vector field: V
- tenporal variable: s
- flow: \calF
- dataset: \calD
- pde eqn \bDelta (if vector) or \Delta

